Flavor Physics in the LHC era: the role of the lattice

We discuss the present status of global fits to the CKM unitary triangle using the latest experimental and theoretical constraints. For the required nonperturbative weak matrix elements, we use three-flavor lattice QCD averages from www.latticeaverages.org; these have been updated from Ref. [1] to reflect all available lattice calculations as of the "End of 2011". Because of the greater than 3 sigma disagreement between the extraction of |Vub| from inclusive and exclusive semileptonic b -> u l nu (l = e,mu) decays, particular emphasis is given to a clean fit in which we remove the information from these decays. Given current theoretical and experimental inputs, we observe an approximately 3 sigma tension in the CKM unitarity triangle that may indicate the presence of new physics in the quark-flavor sector. Using a model-independent parameterization of new-physics effects, we test the compatibility of the data with scenarios in which the new physics is in kaon mixing, in B-mixing, or in B -> tau nu decay. We find that scenarios with new physics in B -> tau nu decay or in B-mixing are approximately equally preferred. Finally, we interpret these results in terms contributions to Delta S = 2 and Delta B = 2 four-fermion operators. We find that the preferred scale of new physics (with Standard-Model like couplings) is in the few hundred GeV range.

==> Numerical_Results/BTN_NOS2B-complete.txt <==
{\rm BR} (B\to\tau\nu) = (1.00 \pm 0.19 ) \; \times 10^{-4} \quad (1.8\; \sigma)


==> Numerical_Results/BTN_NOS2B-complete2.txt <==
{\rm BR} (B\to\tau\nu) = (0.921 \pm 0.091 ) \; \times 10^{-4} \quad (2.3\; \sigma)


==> Numerical_Results/BTN_NOS2B-novub.txt <==
{\rm BR} (B\to\tau\nu) = (1.08 \pm 0.25 ) \; \times 10^{-4} \quad (1.4\; \sigma)


==> Numerical_Results/FBNOBTN-complete.txt <==
tab[total, FBNOBTN]


==> Numerical_Results/FBNOBTN-complete2.txt <==
tab[total2, FBNOBTN]


==> Numerical_Results/FBNOBTN-novqb.txt <==
tab[noVqb, FBNOBTN]


==> Numerical_Results/FBNOBTN-novub.txt <==
tab[noVub, FBNOBTN]


==> Numerical_Results/FBNOS2B-complete.txt <==
f_{B_d} = (249.4 \pm 32. ) \; {\rm MeV} \quad (1.8\; \sigma)


==> Numerical_Results/FBNOS2B-complete2.txt <==
f_{B_d} = (257.2 \pm 26. ) \; {\rm MeV} \quad (2.5\; \sigma)


==> Numerical_Results/FBNOS2B-novqb.txt <==
f_{B_d} = (239.2 \pm 38. ) \; {\rm MeV} \quad (1.3\; \sigma)


==> Numerical_Results/FBNOS2B-novub.txt <==
f_{B_d} = (243.1 \pm 36. ) \; {\rm MeV} \quad (1.5\; \sigma)


==> Numerical_Results/FB_NOBTN-complete.txt <==
tab[total, FBNOBTN]


==> Numerical_Results/FB_NOBTN-complete2.txt <==
tab[total2, FBNOBTN]


==> Numerical_Results/FB_NOBTN-novqb.txt <==
tab[noVqb, FBNOBTN]


==> Numerical_Results/FB_NOBTN-novub.txt <==
tab[noVub, FBNOBTN]


==> Numerical_Results/FB_NOS2B-complete.txt <==
f_{B_d} = (249.4 \pm 32. ) \; {\rm MeV} \quad (1.8\; \sigma)


==> Numerical_Results/FB_NOS2B-complete2.txt <==
f_{B_d} = (257.2 \pm 26. ) \; {\rm MeV} \quad (2.5\; \sigma)


==> Numerical_Results/FB_NOS2B-novqb.txt <==
f_{B_d} = (239.2 \pm 38. ) \; {\rm MeV} \quad (1.3\; \sigma)


==> Numerical_Results/FB_NOS2B-novub.txt <==
f_{B_d} = (243.1 \pm 36. ) \; {\rm MeV} \quad (1.5\; \sigma)


==> PoS1.txt <==
Fixed the ifpdf decalarations for the arXiv


